iFDK: A Scalable Framework for Instant High-resolution Image Reconstruction

Computed Tomography (CT) is a widely used technology that requires compute-intense algorithms for image reconstruction. We propose a novel back-projection algorithm that reduces the projection computation cost to 1/6 of the standard algorithm. We also propose an efficient implementation that takes advantage of the heterogeneity of GPU-accelerated systems by overlapping the filtering and back-projection stages on CPUs and GPUs, respectively. Finally, we propose a distributed framework for high-resolution image reconstruction on state-of-the-art GPU-accelerated supercomputers. The framework relies on an elaborate interleave of MPI collective communication steps to achieve scalable communication. Evaluation on a single Tesla V100 GPU demonstrates that our back-projection kernel performs up to 1.6x faster than the standard FDK implementation. We also demonstrate the scalability and instantaneous CT capability of the distributed framework by using up to 2,048 V100 GPUs to solve 4K and 8K problems within 30 seconds and 2 minutes, respectively (including I/O).

==> rebutal-sc19.txt <==
We thank all reviewers. All comments were taken into consideration in the light revision. Should the paper be accepted, this would be reflected in the final manuscript.

We first address the main questions and concerns by the reviewers, followed by answers to the other relatively specific questions.



We find the main concerns about our paper as follows:

Q- Please argue on the necessity for extremely high resolution instant 3D image reconstruction from 2D projections and the practicability of such a highly scalable GPU-based framework. [Reviewers-1, 2, 3]

A- Extremely high resolution instant 3D image reconstruction from 2D projections is of high relevance in the industrial and scientific domains, with several solutions already starting to appear in the production. (We added a new section in the paper (Section 6) that elaborates on that point and provides citations to market products and efforts in that regard). For complex objects, e.g. digital electronics, and large objects, e.g. full cars, high-resolution imagery is required for accurate inspection and reverse engineering operations. Such CT systems are mostly used by scientists and engineers to analyze the internal structure of objects. The same experiment is typically required to be repeated numerous times while adjusting the experimental setup, hence having the instantaneous capability is desirable. In summary, the instant high-resolution image reconstruction, as proposed by iFDK, is essential to the throughput of the industrial inspection and scientific research.

Q- Not everybody can use a supercomputer to employ the proposed work. Public clouds are also not a practical option. [Reviewers-1, 5]

A- We extended the Section 6 to discuss how dense systems that could be held on premise, such as Nvidia’s DGX-2, can be a platform to deliver the reported results (<60 seconds for 4K)

Q- No real application case and only use the standard shepp-logan phantom. [Reviewers-1, 2, 3]

A- The FDK computation is independent of the content of projections and volumes, i.e. iFDK is a framework that can be used for real application. Considering the space limit, we focused the paper on the elaborate details of iFDK and its performance characteristics, rather than show real application cases that do not provide insight to the reader.



(Reviewer-1)

Q- [for weak scaling, only N_p is increased. What happens in terms of scalability if you increase the input size in the other dimensions?]

A- The input size of a projection is defined by the image size N_u * N_v. However, we cannot target weak scaling by increasing N_u or N_v. Only the filtering computation is dependent on N_u and N_v. (as shown in Alg. 1). On the other hand, back-projection, which is the main kernel that we scale, is independent of the N_u or N_v (see Alg. 2). This becomes clear from the performance metrics that is defined as GUPS=N_x*N_y*N_z*N_p/T, i.e., no dependency on N_u or N_v.

(Reviewer-2)

Q- [It’s not clear how the data being distributed? how the FFT implementation is affected?]

A- Projections are computed independently from each other. Each Filtering-Thread (as in Fig. 4a,) in an MPI rank launches multiple OpenMP threads (as in Sec 4.1.3) to perform the loading and filtering operations sequentially. Next, the filtered projections are sent to the Main-Thread via a circular buffer. Then in Main-thread, we use MPI-AllGather to broadcast the filtered projection to other ranks in the same group by the Main-thread. Regarding the 1D FFT, the FFT reduces the 1-D convolution computation complexity from O(N^2) to O(N*logN). Please refer to the Sec. 2.2 for more details that we added.

Q- [ From the description, it looks the iFDK doesn’t use unified memory space to manage the memory between CPU and GPU, any reason for this ? ]

A- Though the CUDA unified memory technology is an attractive choice for storing the 3D volumes, we avoid using it due to its unstable performance, which varies from the CUDA version to another. (See details added in Sec.3.3.1)

(Reviewer-3)

Q- [What algorithmic differences exist here relative to, e.g., [25] and [58], which seem to follow a similar computational approach.]

A- The differences are (1) most importantly, we improve the data layout by transposing projections and volume, (2) we take advantage of the geometry symmetry to reduce the arithmetic computation, (3) We perform CUDA thread communication by exchanging registers directly.

Q- For the timing results, please state whether these are measurements from a single run or (the average of?) a set of replicated runs (how many?).

A- We extended the Sec. 5.1 to elaborate on how the performance was measured.

==> review-sc19.txt <==
Full Reviews
 Review of pap223s2 by Reviewer 1 	top

Detailed Comments for Authors

    ### SUMMARY ###

    The authors present iFDK, a framework for instantaneous high-resolution (up to 8K) 3D image reconstruction from CT data using the FDK algorithm. FDK is the primary algorithm for 3D image reconstruction and includes a filtering stage (convolution) followed by a back projection stage. The computational bottleneck is the back-projection. The authors present a novel, improved back-projection algorithm, reducing the computational cost by a factor of 1/6. Exploiting the heterogeneity in GPU accelerated supercomputers, the filtering stage is executed on CPUs (featuring multi-threading and vectorization optimization), while the back-projection is done on GPUs with optimizations on the algorithmic level. Major challenges to obtain high performance and good scalability on such heterogeneous systems include a careful orchestration of CPUs and GPUs, and effective use of MPI across the system hierarchy to combat the memory limitations on GPUs and allow for efficient distribution of memory. Further, communication cost is reduced by employing a tailored decomposition scheme of MPI ranks. Using more than 2000 Nvidia Tesla V100 GPUs, a 4K and 8K image reconstruction problems are solved in 30 seconds and 2 minutes, respectively.

    In more detail, the contributions in algorithmic design and optimization are as follows:
    (i) system heterogeneity (CPU/GPU) is fully exploited by executing filtering on the CPU and dedicate GPU usage for the computationally intensive back-projection stage, thereby, reducing memory pressure on the GPU device and improving communication efficiency.
    (ii) computational complexity is reduced by a factor of 1/6 by employing an improved back-projection algorithm, alongside with better data locality
    (iii) a parallel GPU based FDK framework is proposed which orchestrates CPU and GPU interaction in an efficient and scalable way to up to O(1000).


    ### MAJOR COMMENTS ###

    This is a strong paper. The authors present a parallel GPU-based FDK framework which efficiently scales to O(1000) Tesla V100 GPUs. Distribution of data between several hundred GPUs and an efficient strategy to orchestrate CPU and GPU interaction allows the authors to solve image reconstruction problems of 8K output resolution in two minutes. The obtained parallel strong- and weak-scaling efficiency is in the order of the expected peak performance and deteriorates only slightly. The appendix artefact description for reproducibility are excellent.

    The overall structure of the paper is well organized and the reader is guided through the paper. The language, readability and illustrations are very good. The font size in listings, algorithms and math mode is very small. Consider to increase the font size in math mode.

    The paper demonstrates very good strong- and weak-scaling performance for the presented iFDK framework. The back-projection kernel scales perfectly and exhibits other bottlenecks like memory I/O and data transfer between CPU and GPU which deteriorate the parallel efficiency. The obtained results are in the order of the expected best case peak performance. The open question in terms of scalability is why weak scaling is done only increasing N_p and leaving the other image dimensions untouched.

    While the achieved scalability results are impressive and the developed back-projecting compute kernel alongside with the efficient heterogeneous CPU/GPU parallelization are very valuable, the question of the extend of the framework's practical relevance remains:
    From Fig. 6 it is obvious that the framework exhibits better performance for higher resolution, since the full potential of the heterogeneous CPU/GPU parallelization can be exploited for larger load. It is, however, questionable if such settings are of practical relevance in a clinical setting, where the 3D image reconstruction from 2D projections is used predominantly. Although the authors discuss this issue in §5.3.4 and §6, I am not convinced of the practical relevance of the proposed framework: (i) scanner resolutions of CTs used in clinical practice rarely deliver the resolution required for the discussed cases in this work (this is discussed in §5.3.4 for 8K resolution but probably even applies to 4K resolution); (ii) hospitals/practices rarely have access to top-tier supercomputers (§6 discusses this issue; nonetheless, the suggested solution is impractical for practitioners); (iii) what is the use case for instant 3D image registration? what is an example in which a response time of <1 min for 4K resolution is required? (on a side note: typical CT scanner resolution of 256^3 might be processable instantly without the need for such a scalable framework.)

    Again, the contributions of the paper are valuable and the scalability to 20000 Tesla V100 GPUs is impressive. The need and practicality of such a highly scalable framework is, however, not fully justified and remains unclear.


    ### MINOR COMMENTS ###
    - font size in math mode is extremely small and also varies (probably between \scriptsize and \tiny); I would rather recommend to shorten the paper appropriately (given 12 pages and a page limit of 10 the paper needs to be shortened either way)
    - l. 45: N undefined. Is it number of voxels, i.e., N=n1xn2xn3, or N=n1=n2=n3?
    - l. 120: add footnote referencing to 2.3 for definition of the image reconstruction problem, represented by the mapping
    - l. 1076: delete 'is'
    - l. 1077: image reconstruction


Comments for Revision

    1) Please argue on the neccessity for extremely high resolution instant 3D image reconstruction from 2D projections, and the practicability of such a highly scalable GPU-based framework (with the need for special GPU accelerated HPC hardwarware.

    2) Give reasons why, for waek scaling, only N_p is increased. What happens in terms of scalability if you increase the input size in the other dimensions or in all dimensions simultaneosly?


Scored Review Questions

pap223s2

 Review of pap223s2 by Reviewer 2 	top

Detailed Comments for Authors

    The most commonly used analytical reconstruction methods on commercial CT scanners are all in the form of filtered back projection (FBP) which also known as FDK. This paper presents their work flow and optimisations for FBP on multiple GPUs platform with MPI and multi-threads parallelism. The optimisation includes rearrange the loops and reuse the calculated values to reduce the floating point operations, using shuffle instructions for intra-warp on GPUs for back projection step, using MPI parallelisation for high resolution image reconstruction, providing the mechanism for communication(MPI+data copy between host and GPU) overlap with computation. The whole algorithms have been tested with resolutions up to 4K and 8K for 3D reconstructed images. In general, this paper has been well organised and the results are scientific rigour.


    The major strengths of this paper are:
    1 The authors propose a scalable and distributed framework for high-resolution CT image reconstruction on heterogeneous computing architectures.
    2 Demonstrated the results for 4K and 8K resolutions.

    The weaknesses of this paper are:
    1 It didn’t show with the real application case and only use the standard shepp-logan phantom.
    2 Should really give more details the advantage of using high resolution, particularly the highest resolution in the literature is not clear to me. How high can be done in 2D detectors right now ?
    3 Section 2.2 FDK algorithm description is too brief to let readers understand. There should be formula with Radon transform and formula with the filter process and back projection step.
    4 In the section 4 distributed framework, It’s not clear how the data being distributed, particular how the FFT implementation is affected, assume it’s not since 1D FFT being used ?
    5 From the description, it looks the iFDK doesn’t use unified memory space to manage the memory between cpu and GPU, any reason for this ?

    Minor typos/suggestions:

    1 Page 1:left:11 “…computation cost to 1/6 to that of the standard algorithm ” should be “computation cost to 1/6 of the standard algorithm”.
    2 Page 2: right:200-201 “the Cone-Beam Computed Tomography (CBCT) geometry in detail”, the cone beam CT should be referenced
    3 What are the performance difference between using shuffle instructions and without using ?
    4 In the thread implementation on CPU, how do you manage threads binding and scheduling, and looks you are mixing openMP with pthreads ? How do you make sure your filter step is optimised ?


Comments for Revision

    1. Should really give more details the advantage of using high resolution, particularly the highest resolution in the literature is not clear to me. How high can be done in 2D detectors right now ?
    2. Section 2.2 FDK algorithm description is too brief to let readers understand. There should be formula with Radon transform and formula with the filter process and back projection step.
    3. In the section 4 distributed framework, It’s not clear how the data being distributed, particular how the FFT implementation is affected, assume it’s not since 1D FFT being used ?
    4. From the description, it looks the iFDK doesn’t use unified memory space to manage the memory between cpu and GPU, any reason for this ?


Scored Review Questions

pap223s2

 Review of pap223s2 by Reviewer 3 	top

Detailed Comments for Authors

    This paper presents another filtered-back-projection reconstruction implementation for computed tomography. Hybrid architectures are targeted with the filtering and backprojection performed on CPUs and GPUs, respectively. Both are optimized at multiple levels and evaluated on both single-node and 2048-node Tesla V100-based systems. To the latter end, a performance model is developed based on a short list of kernel times (and this model is used for the "peak" numbers indicated in Sec 5). A demonstration is performed using the standard phantom test set without reducing precision.

    I found the paper to be well presented with enough details for someone to generally recreate the process. The figures were generally clear and compelling. I suspect the authors ran out of room, the equation fonts were altered to be very small (see, e.g., (3)).

    It was not clear to me what algorithmic differences exist here relative to, e.g., [25] and [58], which seem to follow a similar computational approach. The optimizations and hybrid mode appear to be nontrivial.

    I wish there was some discussion on the level and sources of performance variability that can be observed/expected.

    The authors correctly note that the largest problem sizes are beyond what would be feasible/necessary for most applications, but that this is a proof of attainability. The authors also note additional opportunities for IO/data optimization.


    Minor comments:
    - Abstract: "a 4K and 8K problems" fix grammar and clarify sizes (perhaps better to say 4096^3 and 8192^3 here)
    - State what you mean by N before you use it
    - Footnote 1: incorrect reference, it should be [13]
    - "bottleneck in all practical CT" - is such a strong statement truly correct?
    - "instant" (line 134) is probably an oversell; otherwise need to motivate why this is acceptable (going faster is not beneficial, taking more time is not instant)
    - Fig 2: here your input is depicted as larger than the output, your numbers at the end of Sec 1 indicated the opposite.
    - "GPUDirect Technology" - need more or at least a ref.
    - "Equ." is a nonstandard abbreviation
    - (1) and discussion that follows: need a consistent subscript on P
    - Table 2: mnFDK -> iFDK? Also mpi -> MPI
    - line 551: exmple
    - Intentionally switch between "MPI processes" and "MPI ranks"?
    - Sec 4.1.5: I'm not sure that this can be called "optimal"; it is based on heuristics such as being a power of 2
    - Shepp should be capitalized
    - line 825: Is this an absolute or relative RMSE?
    - "On average, We"
    - Sec 5.3.4: First sentence needs to be reworded
    - The bibliography needs considerable attention: inconsistent capitalizations and abbreviations, weird symbols (e.g., see "rabbit"), strange venue formatting, etc.


Comments for Revision

    For the timing results, please state whether these are measurements from a single run or (the average of?) a set of replicated runs (how many?).


Scored Review Questions

pap223s2

 Review of pap223s2 by Reviewer 4 	top

Detailed Comments for Authors

    This is a nicely written paper on implementing high resolution tomographic reconstruction using the filtered back projection algorithm on distributed multi-GPU nodes. The authors clearly describe data distribution, thread management, task orchestration and overlapping techniques that allow them to achieve impressive performance.

    The challenge of implementing a backprojection based reconstruction algorithm is to address the data dependency in the accumulation of the back projected intensity in a 3D volume. This is even more important for GPU based computing platforms. The paper clearly describes how 3D volume and 2D projection data are optimally partitioned on a 2D processor grid, and the type of collective communication required to place 2D data in 3D.

    A few other novel ideas for implementing the filtered backprojection on GPUs are: 1) the thread pipelining for overlapping filtering and back projection 2) better utilization GPU memory hierarchy, especially L1 and 2D texture cache; 3) the use of CUDA shuffle intrinsic to improve data sharing.

    Both the predicted and measured performance of the algorithm are carefully analyze. The sources of the overhead are clearly explained.


Comments for Revision

    3.3.2 (shuffle-based CUDA kernel) can possibly be explained a bit better with more details, namely how Alg 4 is adjusted to ensure the shared variables reside in a single warp so that data exchange can be done in registers. How big of an effect does it have on the performance of BP. Is this used in all variations of the algorithm in Table 4? It is difficult to see how big an impact this technique alone has on the performance of BP.

    For large problems on large number of GPU nodes, the time to solution is ultimately bounded from below by communication bandwidth. This is pretty clear from figure 5. A roofline analysis may make this point even more clear.

    Another thing you might want to mention in performance evaluation is comparison with CPU based implementation.


Scored Review Questions

pap223s2

 Review of pap223s2 by Reviewer 5 	top

Detailed Comments for Authors

    Well-written submission that offers algorithmic improvement to help scale a widely used convolution-backdrop algorithm (FDK) for image reconstruction, significantly cutting down reconstruction time for 4096^3 and 8192^3 resolution volumes. Bringing these time down to 10s of seconds makes it near-instananeous to use such high-end volumes, even though 2K GPUs seem like quite an expensive system.

    Primary novelty is a hetero implementation which keeps convolution part on CPU, while in-parallel running the higher computational complexity back-propagation part on GPU.

    Authors have dealt the harder problem of high volumes of 4K and 8K which make it more challenging to deal with the limited memory capacity of GPUs.

    Compute-Communication overlap and other distributed implementation aspects are very well described.

    A validated performance model is offered as well,

    Performance data includes often-ignored I/O


Comments for Revision

    I alluded above to the cost of such a system. You discuss this briefly in Sec 6 and point to Cloud use case to make it more affordable to have compute worth of 2K GPUs - but, as noted, there are more serious privacy constraints there. In summary, even though I am pleased to see the technical feasibility of 4K-8K resolution real-time reconstruction, I remain concerned whether this will ever be put to practice anytime soon.

    Conclusion section is too brief. If you need to cut something to make room, I suggest dropping 'Theorem 3 proof'.


Scored Review Questions

pap223s2













---------------------------note after meeting and discussion 2019/05/13-------------------------
Effecieny, spped, resolution is improtant

nessery but infeaiblre currently

DGX-2 part by wahib


(1) N_p.  a, rich projecions improve image quality.
               b, big project size do affect volume quality
(2) we can amozon 
 (3)   on 

==> reviewer-wahib.txt <==
- Figures 6 and 7: change the X-axis title from “Number of Nodes” to “Number of GPUs”. And adjust the x-axis label accordingly   --> (ok)
- Remove Figure 8. It looks very generic and doesn’t add much knowledge to the reader. If there is some specific feature about the architecture of ABCI that you think the reader should know, just mention it in the text   --> (ok)

I think many of the important points we discussed in the meeting we had before I left are not addressed in the paper. For example:
- You do not explain in Section 5 how algorithm 4 improves over algorithm 2, you just show the theorems, but you also need to explain what is the improvemnt (ok)

- And I will do the renaming of sections and move things around a bit to improve readability
About the figures:

- Figures 6 and 7: change the X-axis title from “Number of Nodes” to “Number of GPUs”. And adjust the x-axis label accordingly    (ok)
- Remove Figure 8. It looks very generic and doesn’t add much knowledge to the reader. If there is some specific feature about the architecture of ABCI that you think the reader should know, just mention it in the text (ok)

Back to the performance model,iIn the performance model section, you mention *“This performance model is intuitively simple, yet effective to analyze the performance of our implementation.“* --->(ok, such sentence is removed)

However, there is no example in the text or evaluation that shows how this performance model was important for you, or how you used it.
A performance model should serve a purpose. In this case the purpose, as you mention, is that it helped you analyze the performance. So you should give an example in the end of the performance model section, or evaluation, of how this performance model helped you analyze something you were not able to analyze without the performance model. It doesn’t need to complicated, just a concrete example of how it was useful to you, just to make the reader feel the connection between the performance model, and your proposed implementation.
---> the performance model and evaluation are mixed. I use performance to justify the Scalability


- The last sentence conclude the purpose
Yes. But could you provide an example where this analysis that was empowered by the performance model was useful to you? to put it in other words, if you didn’t have this performance model, would you have been able to reach the same final performance, or did the performance model help you to identify some problem you didn’t see?


- I assume that the comparison of your new algorithm to the original FDK is in Table 6. Are all the columns (except for the last one) different variations of the traditional FDK? And if the answer is yes, can you add a couple of lines in the text to introduce those algorithms you are comparing with (for example, did you implement them, or are they available as open source, and add citations if possible)?


- a) provides a real-time capability
--> I add some sentence on Section "Performance of back-projection kernel", since the maain topic is High-resolution problem, we can solve Real-time problem also.
because "Fast Kernel" is everything.


- b) is possible for every one (not just those who user supercomputers)
We will have a very attractive view of the paper, since it would appear to solve a real problem for every one.
--->


Can you please add a detailed caption for Figure 7 that describes the exact experiment from which that figure is generated (resolution, number of GPUs, perfomrance, time …. etc)
-->

\todo{Are you addressing the next challenge? Do you propose a solution for the I/O, or just mention the challenge in general?}
--> remove this challenge, because it is not important.

\todo{Is this challenge referring to the fact that you had to scale your framework? or again just mentioning a challenge in general?}
--> this challenge is important, because it is out-of-core problem. Single gpu can not afford such workload.


-- big font to emphase Algorithm

-- \todo{If you have space limit problem, remove the entire next MySummary.}


-- Don’t forget to update the figures also to change from “Filtering processing” to “Filtering” or “Filtering stage” (as in Fig 2 for example)

-- \todo{add citations to work on distributed CT}.

\todo{If you have space limit problem, remove the entire next MySummary.}

\todo{You should add here a subsubsection to briefly describe CUDA in one short paragraph}

\todo{are you sure the word "fetch" here is correct?}
-->using "get"

\todo{Please confirm if the following sentence I wrote is correct or not.}


-- “CT reconstruction in the cloud for ten dollars in five minutes.”
Yes. We should emphasize this in the paper too
I emphasize that we could make it in seconds, for less than 100$



--- For industry/scientific use, the benefit of what we propose is the boost in productivity. And this is specially true since they use high resolution, and hence they benefit more from the scalability we offer
- For medical use (where resolution is low and scan is slow), the benefit of what we propose is the realtime level latency. Which would be highly appreciated: queueing and ahead of time reservation is common in high-end CT units. (and we’d have to find a cite the average wait time for CT scan)


-- We should be bold I think. And we should later in the body explain what we mean by “on-spot capability”

\todo{This whole section is unnecessarily long. All the section says is that you do the filtering on the CPU, and you use an FFT primitive library. I don't think it you need all those subsections, and also there is no need to speak about how performance of CPU. All you need to mention is how you balance the use of GPU and CPU such that the heterogeneity is better for the overall performance. In other words, the reader should leave this section after being convinced that heterogeneity is better for overall performance.}

-- \todo{This section is confusing to the reader. You mentioned earlier that we could use an FFT primitive library (which you do). So why do you say it is "not trivial" to do the filtering stage? The reader would wonder why you consider it non-trivial if it is as simple as calling an FFT primitive. I think you should carefully clarify this part. And if you are indeed just calling a primitive, then no need to emphasize how hard the filtering stage is, we already have enough contributions in the paper elsewhere.}


In most of the prior work filtering stage is performed on GPUs with the cuFFT library~\cite{rezvani2007ff,hoffman2016freect_wfbp,Blas:2013:PIX:2488551.2488589, scherl2007fast,okitsu2010high,hoffman2016freect_wfbp,lu2016cache,zhangfast}.
\todo{how do you support that claim? can you prove by citing other work? or show your own results to prove it?}


\todo{Please use bold and not blue colors, colors can be hard to differentiate}

%\todo{can you elaborate on why you think the layout is general to both GPU and CPU?}

\todo{Please add brief comment on the code listing here, if you think there is something important in the code that the user should know. For example, it is not clear what each thread computes.}

\todo{Explain shuffle in one sentence to the non-expert of CUDA}

\todo{I moved the reduction of arith. comp. section before the cache locality section because I think it is more important}

%\todo{You some time use R*C, and sometimes use V*C. Please unify (for improved readability, better use R*C as I explained earlier)}

 \todo{Fix the mistake in the Y-axis in figure {d}. What is your reason to ignore the time to store the volume?}

\todo{I think this subsection should be moved as it is to the results section. Only mention in the end of the previous section that you will later show in the results section performance of the proposed kernel}

\todo{For the non-expert reader: can you add a line here to explain why you yourself in the proposed algorithm do no use the default of 8-bits of RTK and instead use 32-bit RTK. I mean the non-expert redear might think that if the default in RTK is 8-bit, why are you proposing to use 32-bit?}

\todo{The table you are referring to is not in the paper. Did you comment it out or something?}

\todo{those numbers are wrong. The peak in SSD should be around 2 GB/s or so. Please revise it and makes sure again. 13 seconds means 21 GB/s which is impossible (I assume you only write to storage on only one node)}
\todo{I think we should be very careful in writing this part. It seems that the I/O is very significant, and essentially mnFDK is very efficient, it becomes I/O bound. You did not include the I/O numbers in both the strong and weak scaling figures, I think the reviewers will, rightfully, ask about them. So we either include the I/O numbers and make an argument that mnFDK is so optimized that it became I/O bound, or you do not include the I/O numbers in the figures but then you should make an argument in the text on why you don't include them (e.g. visualization typically happens when the volume is still hot in memory and I/O happens in the background and hence is not important to the user)}


\todo{I don't see the point you are trying to make in section. Our contribution is not a faster MPI, we just use MPI. All we need to mention is that the collectives in MPI helped our scalability, and you could discuss the strong/weak results from that angle, no need to focus the talk on MPI itself.}

\todo{Reduce's implementation has a performance that is indpendent to the number of ranks. That is why you see good scalability. I am not sure if we should include this section.}

\todo{The following table gives errors when I correct the label to include it. Please fix that}


\todo{we need here a stand-alone short "Discussion" section that speaks of the on-spot potential impact of this work, and support our discuss with arguments that the technology in this paper can deliver high impact in both medical and industrial use of CT}

\todo{Does this show that you achieved overlap (any overlap), or achieved the optimal overlap? I think the readers would be more interested in optimal overlap, and not just any overlap}


\todo{we need here a stand-alone short "Discussion" section that speaks of the on-spot potential impact of this work, and support our discuss with arguments that the technology in this paper can deliver high impact in both medical and industrial use of CT}


\todo{A general advice in writing papers, please refrain from the excessive use of  words and expressions that show your work as Superior like saying "efficiently", "extremely", "super scalability" ..etc. The tone of scientific writing should always be humble and rely on fact, not self-promotion. And it is left to the reader to decide whether or not your work is super good.}

\todo{Does this show that you achieved overlap (any overlap), or achieved the optimal overlap? I think the readers would be more interested in optimal overlap, and not just any overlap}

\todo{Move the next paragraph to the "Related Work" section. It seems our of place here.}

\todo{we need here a stand-alone short "Discussion" section that speaks of the on-spot potential impact of this work, and support our discuss with arguments that the technology in this paper can deliver high impact in both medical and industrial use of CT}

--- the I/O component needs to be clearly communication to the reader

---We have yet to carefully include:
- the I/O results in our results and our analysis (to gave an end-to-end insight)
- argument of impact (i.e. on-spot CT)
- other things like clarifying the purpose of the performance model


\todo{All the examples you include here are mostly for parallelizing FDK on a single node. Are there are multi-node and large scale work in literature that is worth mentioning?}

\todo{Does this show that you achieved overlap (any overlap), or achieved the optimal overlap? I think the readers would be more interested in optimal overlap, and not just any overlap}

\todo{Reduce's implementation has a performance that is indpendent to the number of ranks. That is why you see good scalability. I am not sure if we should include this section.}

\todo{All the examples you include here are mostly for parallelizing FDK on a single node. Are there are multi-node and large scale work in literature that is worth mentioning?}

\todo{Cite the subsection where you give reasons why the I/O is not included. There should be a n explicit small subsection that argues why the I/O is not included in the analysis, and considered a different step}


I think section 4 should have a small subsection dedicated to explaining the overlap and orchestration (with possibly an illustration figure). We must be sure the reader understands exactly what kind of overlapping are you using.

I try using hand to make profile-liked stask-stages

-------------------------------------------------------
few points:
- Adding I/O is not taking much from the impressiveness of the results, I think we should include the I/O (what do you think)?
- Add also the I/O to the theoritical
- For visual appeal purposes, you might want to use the exact color palette for theoretical, yet make it with some transparency or a pattern
- The data label is a bad thing, keep it for the time being, and after we print on paper we could decide to keep it or not
- The color palette you are using is slightly hard to see, you might want to use a different color palette
- Make the figure legend table with left side of measured and right side of theoretical
- The legends can be more informative:
      - Reduce --> Volume Reduce or Vol. Reduce
      - store --> Vol. Store to PFS
      - D2H --> GPU-CPU Copy (edited) 
---------------------------------------------------------


%\todo{So please include all details in the caption of that figure (input side, output size, time to solution … etc). The reader should understand this is a result extracted from an actual run, and not just and illustration}


And please write in the caption of the figure that the *read from storage* and *H2D* is not included since they are overlapped with other stages

\todo{So what the performance model is saying is that R is fixed, there is nothing we could do about that since R is limited by the memory capacity. And accordingly, C is also fixed (since R is fixed, that means C will also be fixed, not a choice). However, since you want to increase C, that means you want to decrease R. So the question is, when not decrease R? In other words, if you decrease R, you are not using the memory as you should and that would probably have some impact on performance: what is that impact? Can we for example make a trade-off regarding the size of R rather than making it fixed?}

###################################
\todo{Please use a different color palette. Those colors are hard to distinguish}

%\todo{Please add I/O to weak scaling as you did in strong scaling} 

%This figure, and a small subsection that explains orchestrating/overlapping should be moved to Section 4. The figure is also missing details, it should include all the tasks, not just the ones overlapped. For instance, you have to move data H2D, this is not clear in this figure. Also the D2H and reduce tasks.}

\todo{It is a fact in any HPC code that you will achieve peak performance if the overhead is zero. This is not a finding/conclusion of your performance model. I suggest you remove this, and also remove the mention of $T_oh$ since like I said this adds no information to the reader}


-- I am looking at the paper. I think we agreed yesterday to have Figure 5 include the D2H, Reduce, and Store. The figure didn’t change …


%\todo{I don't think the reviewers will buy the reason of keeping things simple. Since you already made it complex by overlapping already. I will use a different argument instead: overlapping is important for pre-BP since back projection is the bottleneck, and hence get some benefit from the overlap. On the other hand, overlapping after the BP does not guarantee any performance improvement (for the price of complexity introduced). Nonetheless, overlapping post-BP remains to be one of the points in future work.}



-- fig 4 store to PSF (done)

%\todo{Change the labels inside the figure to make it clear you are using multi-nodes}

\todo{remove Table~\ref{tbl:bw-flt} since we do not need this comparison now}

%\todo{I still highly advise that you remove the table and just write here in text the values you measured, at least to save space.}

\todo{I removed reference to the table since like we talked this is information that is not relevant for the reader} %reported in Table~\ref{tbl:bw-flt}.

\todo{Just a note: I added reasons and arguments for the gaps below. Revise after me and correct/discuss if you think I missed something}
\todo{The argument you have for $T_Reduce$ is not convincing. Since if a fixed overhead exists for calling MPI-Reduce the first time, this overhead should also appear in the benchmark you used. Please change that argument. And if you can not identify the reason, it is fine to see "I don't know" and just mention in the paper that you are still investigating. One job is not to give all answers to the reviewers/readers, our job is to explain our findings. And if we find something we don't understand, we just mention that don't understand it.}


Minor point: the Figure 5, the colors of “Measured” and “Theoretical” can be slightly confusion: eg, T_store and T_reduce are yellow and gray in Measured, than reversed in theoritical

If you have time later, please try to make the measured and theoretical colors match (yellow with yellow, gray with gray … etc)


\todo{"$BW_flt$ is the throughput of filtering computation ...". I think using "BW" to refer to throughput will confuse the reader, since BW always means bandwidth. Maybe for PFS load/store BW is the same as throughput, but it is not for the other operations. So please in the performance model, replace BW_ with TH_ for all parameters, and also change it accordingly in the results section. Sorry for asking for this, we just want to make sure we eliminate any source of confusion for the readers and reviewers}

\todo{If you want to cut text to meet the space limits and don't know what to do, you may remove all the text from this ToDo comment to till the end of this subsubsection}

\todo{Sorry. I know I asked you to change the emphasize from blue to bold. But I forget that things like "for" and "do" are already bold. So please change the emphasized variables from bold to "highlighted". Google "highlight latex text" to know how to highlight text in latex}

%\todo{Again if you need to cut some text to hit the space limit, all the text from after this ToDo comment can be removed}

\todo{To assure the correctness of the computation, the outputs of each run was inspected by subtraction from the standard volume}

todo{To assure the correctness of the computation, the outputs of each run was inspected by subtraction from the standard volume}

------------------------------------------
chen : 

should define PFS in advance? -->> ok

2d grid or mesh?

mnFDK --> be careful


###
One side point, if we get a question in the rebuttal about MPI_init and MPI_finalize, we will reply that we did not include them since iFDK can be used to process a list multiple projections/volumes one after the other, and hence the cost of MPI_init and MPI_finalize would be amortized
